Homotopical inverse diagrams in categories with attributes

We define and develop the infrastructure of homotopical inverse diagrams in categories with attributes. Specifically, given a category with attributes $C$ and an ordered homotopical inverse category $I$, we construct the category with attributes $C^I$ of homotopical diagrams of shape $I$ in $C$ and Reedy types over these; and we show how various logical structure ($\Pi$-types, identity types, and so on) lifts from $C$ to $C^I$. This may be seen as providing a general class of diagram models of type theory. In a companion paper "The homotopy theory of type theories" (arXiv:1610.00037), we apply the present results to construct semi-model structures on categories of contextual categories.

==> arxiv-metadata.txt <==
TITLE:

Homotopical inverse diagrams in categories with attributes

AUTHORS:

Chris Kapulkin and Peter LeFanu Lumsdaine

ABSTRACT:
 We define and develop the infrastructure of homotopical inverse diagrams in categories with attributes.

  Specifically, given a category with attributes $C$ and an ordered homotopical inverse category $I$, we construct the category with attributes $C^I$ of homotopical diagrams of shape $I$ in $C$ and Reedy types over these;
and we show how various logical structure ($\Pi$-types, identity types, and so on) lifts from $C$ to $C^I$.
This may be seen as providing a general class of diagram models of type theory.
   
  In a companion paper "The homotopy theory of type theories" (arXiv:1610.00037), we apply the present results to construct semi-model structures on categories of contextual categories.

COMMENTS:

v3: various minor revisions; no change in theorem numbering.

CLASSES:

03B15 Higher-order logic and type theory (primary), 03G30 Categorical logic, topoi, 18C50 Categorical semantics of formal languages

[related classes considered: 18G55 Homotopical algebra, 55U35 Abstract and axiomatic homotopy theory]

